Two-stage model reduction approaches for the efficient and certified solution of parametrized optimal control problems

In this contribution we develop an efficient reduced order model for solving parametrized linear-quadratic optimal control problems with linear time-varying state system. The fully reduced model combines reduced basis approximations of the system dynamics and of the manifold of optimal final time adjoint states to achieve a computational complexity independent of the original state space. Such a combination is particularly beneficial in the case where a deviation in a low-dimensional output is penalized. In addition, an offline-online decomposed a posteriori error estimator bounding the error between the approximate final time adjoint with respect to the optimal one is derived and its reliability proven. We propose different strategies for building the involved reduced order models, for instance by separate reduction of the dynamical systems and the final time adjoint states or via greedy procedures yielding a combined and fully reduced model. These algorithms are evaluated and compared for a two-dimensional heat equation problem. The numerical results show the desired accuracy of the reduced models and highlight the speedup obtained by the newly combined reduced order model in comparison to an exact computation of the optimal control or other reduction approaches.

==> data/DG-ROM.txt <==
Iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency	free_dynamics_error	gramian_error	reduced_error_estimator	N	k_pr	k_ad	Selected index	Selected parameter
0	2.7814907240369093	1.0583599754954467	2.7045541158786146	2.6281140523429363	0.0	0.0	2.7814907240369093	0	24	18	0	[0.1 0.1]
1	0.677816180000992	0.5668574392316262	1701.9132609884357	1.0156807320225776	0.0	1.037303483474129e-05	0.6778141885647309	1	24	18	0	[100. 100.]
2	0.09577085646628998	0.09269715912963655	813.9010050080233	1.0000172719175038	0.0	2.5712539627166376e-06	0.09576833171207687	2	179	150	399	[100.    0.1]
3	0.04370056334136473	0.04332453992807148	2716.881823640165	0.9999736894429745	0.0	2.7328217203980254e-06	0.04370016403490988	3	352	253	399	[0.88586679 0.1       ]
4	2.2674870098096518e-06	1.1722305255178983e-07	2210.0052207763024	1.3805642400365605	0.0	2.2280622430446444e-06	1.1733186057227569e-07	4	426	307	19	[100.    0.1]


==> data/DG-ROM_inner_greedy.txt <==
Outer iteration	Inner iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency	N	k_pr	k_ad	Selected index	Selected parameter
0
	0	1.871588284031173	6.799009759427297e-05	2822785.480044267	26425.43016174122	1	24	18	320	[ 0.1        33.59818286]
	1	0.3400611874622443	1.823990059154983e-05	67540256.19181202	2191.3814921150274	1	24	18	19	[100.    0.1]
	2	0.038532580161562406	2.452014410811831e-06	25020826.929500856	11278.973169139636	1	49	39	179	[100.           1.83298071]
	3	0.06372067003496118	2.285744265570868e-06	134828317.45817974	15205.367806494389	1	71	58	399	[100. 100.]
	4	0.017748042795446606	3.500092066710475e-07	149013245.7805813	8989.244823244033	1	87	70	388	[  1.83298071 100.        ]
	5	0.0008711875587208264	9.377026852898091e-09	154337713.85038292	11629.17959137603	1	96	69	299	[100.          16.23776739]
	6	0.0007434944147255985	9.189212351986996e-09	79574351.84858523	9178.725249213081	1	105	81	382	[  0.20691381 100.        ]
	7	0.00041927783258421654	3.0465810190575402e-09	45765133.114221655	58473.9650621036	1	110	85	10	[3.79269019 0.1       ]
	8	0.0001902086227314317	1.6170281512981386e-09	37927935.2038765	14485.696905786903	1	121	98	59	[100.           0.20691381]
	9	0.00011979853581381773	1.0687250220722519e-09	263545256.74843308	41308.19739127618	1	134	111	0	[0.1 0.1]
	10	4.181831961337995e-05	1.7146394690546564e-10	96299665.76180722	109212.65872759584	1	143	121	380	[  0.1 100. ]
	11	2.5459377705862333e-05	2.329919522537376e-10	235475016.3184464	87468.30919397525	1	157	132	393	[ 11.28837892 100.        ]
	12	9.685646109594107e-06	2.7972820127132552e-11	220945707.47429255	105933.88805262999	1	169	143	60	[0.1        0.29763514]
1
	0	0.0050901856908108336	2.949392002290607e-08	8856834.782368785	85737.68202683137	2	179	150	19	[100.    0.1]
	1	0.0036955221433949545	2.421840696330817e-08	21796853.597270645	41166.92650026686	2	179	150	380	[  0.1 100. ]
	2	0.0008944851289555212	1.2578337149137394e-08	180210935.43415082	31328.186512689605	2	195	162	399	[100. 100.]
	3	0.0003598011457361172	2.357808678399831e-09	613453228.9099216	32940.002787682715	2	211	169	387	[  1.27427499 100.        ]
	4	0.0001931663628139388	2.0811700488894734e-09	430857289.22811925	33542.83408442008	2	227	182	159	[100.           1.27427499]
	5	2.6160298544858574e-05	1.6463023333739617e-10	1325170089.5166485	91445.36817964131	2	251	191	6	[0.88586679 0.1       ]
	6	1.735868143705573e-05	7.213936994470773e-11	156021148.16492644	68176.23658093975	2	274	206	382	[  0.20691381 100.        ]
	7	1.0506478034499183e-05	4.879214195769965e-11	2169505529.9625196	46625.604362875776	2	303	224	59	[100.           0.20691381]
	8	5.482494579967723e-06	3.287858807425048e-11	647096632.9088529	53392.240062374716	2	324	241	119	[100.           0.61584821]
2
	0	11.909122581868989	3.249907535950548e-05	792628.2652879141	251087.62070126794	3	352	253	19	[100.    0.1]
	1	0.00017418315528002322	1.135384600708045e-09	568536400.6052749	30497.732700001536	3	352	253	399	[100. 100.]
	2	3.807283143522067e-05	2.809444618774404e-10	93425426.20131306	47963.028218020736	3	380	271	380	[  0.1 100. ]
	3	7.668118876596142e-06	5.0637923012562136e-11	2410212787.4474096	68741.21578184474	3	401	287	292	[ 7.8475997  16.23776739]
3
	0	13.337572767264726	5.267426860986819e-06	6356233.97285185	1921772.5406589566	4	426	307	399	[100. 100.]
	1	3.431087383423461e-05	9.951416144950823e-11	67315274.29958077	134229.44489838413	4	426	307	199	[100.          2.6366509]
	2	1.6570523599034544e-05	4.0990771978319756e-11	55243495.42776858	83540.7141658108	4	445	324	380	[  0.1 100. ]
	3	9.541668855547517e-06	4.403639961344904e-11	1157923501.6597347	50179.19461053582	4	477	344	19	[100.    0.1]


==> data/DG-ROM_inner_greedy_plotting.txt <==
Outer iteration	Inner iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency	N	k_pr	k_ad	Selected index	Selected parameter
2	0	1.871588284031173	6.799009759427297e-05	2822785.480044267	26425.43016174122	1	24	18	320	[ 0.1        33.59818286]
3	1	0.3400611874622443	1.823990059154983e-05	67540256.19181202	2191.3814921150274	1	24	18	19	[100.    0.1]
4	2	0.038532580161562406	2.452014410811831e-06	25020826.929500856	11278.973169139636	1	49	39	179	[100.           1.83298071]
5	3	0.06372067003496118	2.285744265570868e-06	134828317.45817974	15205.367806494389	1	71	58	399	[100. 100.]
6	4	0.017748042795446606	3.500092066710475e-07	149013245.7805813	8989.244823244033	1	87	70	388	[  1.83298071 100.        ]
7	5	0.0008711875587208264	9.377026852898091e-09	154337713.85038292	11629.17959137603	1	96	69	299	[100.          16.23776739]
8	6	0.0007434944147255985	9.189212351986996e-09	79574351.84858523	9178.725249213081	1	105	81	382	[  0.20691381 100.        ]
9	7	0.00041927783258421654	3.0465810190575402e-09	45765133.114221655	58473.9650621036	1	110	85	10	[3.79269019 0.1       ]
10	8	0.0001902086227314317	1.6170281512981386e-09	37927935.2038765	14485.696905786903	1	121	98	59	[100.           0.20691381]
11	9	0.00011979853581381773	1.0687250220722519e-09	263545256.74843308	41308.19739127618	1	134	111	0	[0.1 0.1]
12	10	4.181831961337995e-05	1.7146394690546564e-10	96299665.76180722	109212.65872759584	1	143	121	380	[  0.1 100. ]
13	11	2.5459377705862333e-05	2.329919522537376e-10	235475016.3184464	87468.30919397525	1	157	132	393	[ 11.28837892 100.        ]
14	12	9.685646109594107e-06	2.7972820127132552e-11	220945707.47429255	105933.88805262999	1	169	143	60	[0.1        0.29763514]
16	0	0.0050901856908108336	2.949392002290607e-08	8856834.782368785	85737.68202683137	2	179	150	19	[100.    0.1]
17	1	0.0036955221433949545	2.421840696330817e-08	21796853.597270645	41166.92650026686	2	179	150	380	[  0.1 100. ]
18	2	0.0008944851289555212	1.2578337149137394e-08	180210935.43415082	31328.186512689605	2	195	162	399	[100. 100.]
19	3	0.0003598011457361172	2.357808678399831e-09	613453228.9099216	32940.002787682715	2	211	169	387	[  1.27427499 100.        ]
20	4	0.0001931663628139388	2.0811700488894734e-09	430857289.22811925	33542.83408442008	2	227	182	159	[100.           1.27427499]
21	5	2.6160298544858574e-05	1.6463023333739617e-10	1325170089.5166485	91445.36817964131	2	251	191	6	[0.88586679 0.1       ]
22	6	1.735868143705573e-05	7.213936994470773e-11	156021148.16492644	68176.23658093975	2	274	206	382	[  0.20691381 100.        ]
23	7	1.0506478034499183e-05	4.879214195769965e-11	2169505529.9625196	46625.604362875776	2	303	224	59	[100.           0.20691381]
24	8	5.482494579967723e-06	3.287858807425048e-11	647096632.9088529	53392.240062374716	2	324	241	119	[100.           0.61584821]
26	0	11.909122581868989	3.249907535950548e-05	792628.2652879141	251087.62070126794	3	352	253	19	[100.    0.1]
27	1	0.00017418315528002322	1.135384600708045e-09	568536400.6052749	30497.732700001536	3	352	253	399	[100. 100.]
28	2	3.807283143522067e-05	2.809444618774404e-10	93425426.20131306	47963.028218020736	3	380	271	380	[  0.1 100. ]
29	3	7.668118876596142e-06	5.0637923012562136e-11	2410212787.4474096	68741.21578184474	3	401	287	292	[ 7.8475997  16.23776739]
31	0	13.337572767264726	5.267426860986819e-06	6356233.97285185	1921772.5406589566	4	426	307	399	[100. 100.]
32	1	3.431087383423461e-05	9.951416144950823e-11	67315274.29958077	134229.44489838413	4	426	307	199	[100.          2.6366509]
33	2	1.6570523599034544e-05	4.0990771978319756e-11	55243495.42776858	83540.7141658108	4	445	324	380	[  0.1 100. ]
34	3	9.541668855547517e-06	4.403639961344904e-11	1157923501.6597347	50179.19461053582	4	477	344	19	[100.    0.1]


==> data/DG-ROM_outer_greedy_plotting.txt <==
Outer iteration	Inner iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency	N	k_pr	k_ad	Selected index	Selected parameter
0	1	2.7814907240369093	1.0583599754954467	2.7045541158786146	2.6281140523429363	0.0	0.0	2.7814907240369093	0	24	18	0	[0.1 0.1]
1	15	0.677816180000992	0.5668574392316262	1701.9132609884357	1.0156807320225776	0.0	1.037303483474129e-05	0.6778141885647309	1	24	18	0	[100. 100.] 
2	25	0.09577085646628998	0.09269715912963655	813.9010050080233	1.0000172719175038	0.0	2.5712539627166376e-06	0.09576833171207687	2	179	150	399	[100.    0.1] 
3	30	0.04370056334136473	0.04332453992807148	2716.881823640165	0.9999736894429745	0.0	2.7328217203980254e-06	0.04370016403490988	3	352	253	399	[0.88586679 0.1       ] 
4	35	2.2674870098096518e-06	1.1722305255178983e-07	2210.0052207763024	1.3805642400365605	0.0	2.2280622430446444e-06	1.1733186057227569e-07	4	426	307	19	[100.    0.1] 


==> data/G-SR-ROM.txt <==
Iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency		N	Selected index	Selected parameter
0	2.7814907240369093	1.0583599754954467	2.7045541158786146	2.6281140523429363		0	0	[0.1 0.1]
1	0.677814194991689	0.5668084108051522	168.7175868370009	1.0154287492438545		1	399	[100. 100.]
2	0.09576834343043464	0.09269908376313075	100.16202606136791	0.9947306644309214		2	19	[100.    0.1]
3	0.04370016836460531	0.04332393694003084	90.27395822518405	0.9830485945424635		3	6	[0.88586679 0.1       ]
4	9.475559622043861e-08	1.1722289287695283e-07	87.88134284772728	0.2702398088835027		4	140	[0.1        1.27427499]


==> data/GC-ROM.txt <==
Iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency	free_dynamics_error	gramian_error	reduced_error_estimator	N	k_pr	k_ad	Selected index	Selected parameter
0	2.7814907240369093	1.0583599754954467	2.7045541158786146	2.6281140523429363	0.0	0.0	2.7814907240369093	0	24	18	0	[0.1 0.1]
1	0.7746270569235302	0.5666233208907377	998.6946332994853	0.5118117537464744	0.0	0.1401547476121806	0.6771308257267492	1	49	40	19	[100.    0.1]
2	0.29186894843989125	0.20047677076548678	3706.816225965983	1.0540776545454775	0.0	0.08959229973523124	0.20312169465967087	2	76	61	399	[100. 100.]
3	0.09164377178688043	0.04333232281813829	3310.719236020186	1.1070426644969862	0.0	0.05403021082210465	0.04356444712137347	3	84	67	386	[  0.88586679 100.        ]
4	0.01671708475766778	0.0002235088191060934	4713.639380783188	11.257967993301875	0.0	0.016717042610819268	9.771344846937061e-08	4	101	80	380	[  0.1 100. ]
5	0.0015939779933350426	3.815684994478436e-05	12668.72598087395	28.567061881769455	0.0	0.0015938885863678795	1.0536712127723508e-07	4	114	93	140	[0.1        1.27427499]
6	0.0011988560348409319	1.11009445819516e-05	6442.771775908143	19.677450887034844	0.0	0.001198819534599432	9.424321830774485e-08	4	131	103	139	[100.           0.88586679]
7	0.00040958738858269266	6.581326472523072e-06	5084.487749108379	11.622363698531226	0.0	0.00040955088834119277	1.021572142899192e-07	4	140	114	382	[  0.20691381 100.        ]
8	0.0002564421040730279	6.179570918960486e-06	3780.5553630544405	11.182484977944183	0.0	0.00025637546405428164	1.0641557616804317e-07	4	149	124	393	[ 11.28837892 100.        ]
9	0.0001651494594582379	3.4654628506922388e-06	3890.195617090387	10.538704518205806	0.0	0.0001651100346914729	1.1050996910178159e-07	4	157	133	59	[100.           0.20691381]
10	0.000117454438560569	1.7837053470254828e-06	3126.519516492963	11.575457194120107	0.0	0.00011738779854182275	1.1445799094242763e-07	4	170	142	279	[100.          11.28837892]
11	5.281306956229207e-05	2.2438979329369547e-06	2739.0013036386404	8.096370963172946	0.0	5.277364479552706e-05	9.657056180250437e-08	4	180	148	11	[5.45559478 0.1       ]


==> data/SR-G-ROM.txt <==
Iteration	Maximum estimated error	Maximum true error	Maximum efficiency	Minimum efficiency	free_dynamics_error	gramian_error	reduced_error_estimator	N	k_pr	k_ad	Selected index	Selected parameter
0	2.7814907240369093	1.0583599754954467	2.7045083617350807	2.6281140523429363	0.0	0.0	2.7814907240369093	0	178	172	0	[0.1 0.1]
1	0.6794926857501769	0.5668589559220849	1937.4230426379306	1.0352783266886936	0.0	0.0016767655976124391	0.6778159201525644	1	178	172	99	[100. 100.]
2	0.09588189013694408	0.092697150039658	5472.300263787428	1.0003448223144324	0.0	0.00011364323904100415	0.09576824689790307	2	178	172	9	[100.    0.1]
3	0.04385141391995801	0.043458949296482516	5159.4742747036835	1.000300863682118	0.0	8.631778000994359e-05	0.04384192455838533	3	178	172	3	[1.  0.1]
4	2.682875634113238e-05	1.4219070339551887e-07	4612.236215183349	10.43076493711401	0.0	2.6786609492621487e-05	1.4057727354849284e-07	4	178	172	99	[100. 100.]


==> data/optimal_control.txt <==
0.11459092297019091
0.12031440248378726
0.12553688049171577
0.13023920672499084
0.13441853392296182
0.1380860461003068
0.1412645347401704
0.14398599159310413
0.14628946585446326
0.1482201767816735
0.1498310111500656
0.15118558793918285
0.15235973119077836
0.15343923673142892
0.15451548502278153
0.15568182222527685
0.15703196091218993
0.15866014839949133
0.16066259684173687
0.16313979966420647
0.16619947210342853
0.16996000703152794
0.17455451434046773
0.1801356507777904
0.18688154202107463
0.19500318213600124
0.2047537996324124
0.21644082715171895
0.23044132253673213
0.24722198469786777
0.2673653183309494
0.29160406918841014
0.32086683387910353
0.35633882101603903
0.3995431974583863
0.452450394087444
0.517625236306627
0.5984247286215479
0.6992622613795785
0.8259553076108843
0.9861688861970915
1.1899444522141012
1.4502322967263592
1.7831385670579747
2.2069983334862027
2.7375678696937493
3.3708179984099385
4.0261243507211315
4.372074132925736
3.4378276431285313
2.532193567234838e-09


==> data/output.txt <==
0.0	0.0	0.0	0.0	
0.0021161364536165838	0.00011240162158764359	8.539467117830838e-05	0.001499584079421346	
0.005189976716846056	0.0003865530693854272	0.00029686594073286584	0.0040131493936749	
0.008580193892308501	0.0008063046104854421	0.0006205136991671909	0.007052606006481093	
0.01204429771132692	0.001327686236520976	0.001019262426889495	0.01033388489149693	
0.015483070871400245	0.0019031252847491469	0.0014543672510199084	0.0136984790818305	
0.018841928780752908	0.002491798590189204	0.001894127984819772	0.017050961998054063	
0.022081468644034884	0.0030630444640864737	0.002316185744268791	0.02032753082830123	
0.025174254285099458	0.0035971624961138034	0.0027075499795772063	0.023485112993398435	
0.028113898317804465	0.004085423249093408	0.0030640604354758606	0.02650408013512543	
0.030931168587208048	0.004529809629253813	0.003389817703244812	0.02940017973456437	
0.03371260495280128	0.00494257238537834	0.003696745087086341	0.032240892191256795	
0.036615772619280465	0.0053457681578114955	0.0040044440808460514	0.035159547086632104	
0.039872758609292236	0.005771373001988864	0.0043406425894880075	0.038358440554305956	
0.043765967798186325	0.006263119583859932	0.0047426312092847655	0.04208822072684157	
0.048553074949030724	0.006881133299603909	0.005260143799528723	0.046587387286275705	
0.054342856680733284	0.007708317921718589	0.0059602988345914204	0.05198322345296526	
0.06098967283375058	0.008852807491360363	0.006933961601624728	0.05820203723451718	
0.0680995072055133	0.010437144667853417	0.008296978753597917	0.06495726282513895	
0.0751599049312894	0.012568938310482121	0.010173062640287545	0.07183178926965833	
0.0817071232652541	0.015300564253018444	0.012651742268394425	0.07840124873984858	
0.08743556115678094	0.01859657122218176	0.015736980975151582	0.08433173751456471	
0.09221844922982428	0.022325929902998302	0.01931732244631818	0.08942151153061038	
0.0960661883771742	0.026283427046018236	0.02317797811325773	0.09359397122794445	
0.09906477319334708	0.030230761987796208	0.0270493313443946	0.0968650063620637	
0.10132436673277401	0.03394152404959111	0.030668195013138534	0.0993057111522912	
0.10294961087364256	0.037236332849434194	0.03382787806128858	0.10101273798356167	
0.10403031366888524	0.04000131241380232	0.03640441289144995	0.10209028602305698	
0.10464551890170323	0.04219023323722135	0.03835873426286762	0.10264250989226789	
0.1048734713621366	0.043815213145539045	0.0397222258912509	0.10277301231269839	
0.10480204263316681	0.04493215438309246	0.0405750871032995	0.10258805853781036	
0.10453682744979567	0.045626009731084695	0.04102524314450548	0.10220109399293244	
0.10420626529030413	0.04599890954370996	0.04119227863387884	0.10173725015456427	
0.10396443828514546	0.046162245389281986	0.041197787556649684	0.10133739767121897	
0.10399276156731055	0.046232526991631835	0.04116146460939174	0.10116187400360191	
0.10450189663581709	0.046330267775550805	0.04120137475281168	0.1013943485974699	
0.10573513681462302	0.046581122327074925	0.04143685856097758	0.10224649183572296	
0.10797439598460365	0.04711874986167847	0.04199303413617504	0.10396425442764012	
0.11154983726668537	0.04808921022298775	0.04300646812845942	0.10683666536322795	
0.11685406939836027	0.049656983238994874	0.044632074172292646	0.1112080892430847	
0.12436154369926938	0.05201285225756615	0.04705153771137224	0.11749473026338703	
0.13465286270275836	0.05538379693619982	0.05048345575068546	0.12620551770837032	
0.1484410566008147	0.06004442752637547	0.055194642948232814	0.13796554949926493	
0.16658957061569002	0.06632760890401947	0.061509856894293086	0.15353485222979743	
0.19009138306867052	0.07462658650031567	0.06981104049096218	0.17380020670334317	
0.21991947297133901	0.08536542806162176	0.08049928542739034	0.1996743414700198	
0.2564760762720376	0.09886707025969013	0.09383751846354857	0.2317035932559716	
0.2977921095999338	0.11489812404492007	0.10941659902580814	0.2687668145441612	
0.33403324643159776	0.13123830843919046	0.12448566403548199	0.30407832323508655	
0.33439464146561193	0.14003247871062413	0.129758128162276	0.3154182738781537	
0.24737085522809127	0.1256603360425601	0.10775679266792833	0.262648060499036	


==> data/results.txt <==
Method	Overall offline time	Offline time greedy	Offline time system reductions	N	kpr	kad	Average (online) runtime	Average speedup	Average error in final time adjoint state	Average estimated error in final time adjoint state	Average estimator efficiency	Average error in control	Average energy of control	Average error in final state compared to FOM	Average deviation from target	Average deviation from target using FOM for simulation	Average runtime error estimator
FOM							81.79912843281971						0.012714752211367222		0.034837143183326896		
G-ROM	32742.672281373976	16687.640174857974	16055.032106516002	4			11.538497449179413	7.089303933180563	3.1020477892278713e-08	3.973376010304342e-08	1.8009085201433903	1.3637766933374773e-09	0.012714752199338254	1.1959248567243322e-10	0.03483714320722308	0.03483714320722308	3.9243038410210285
G-SR-ROM	32742.672281373976	16687.640174857974	16055.032106516002	4	178	176	0.6332086723204702	129.1874183703974	3.1081490736755335e-08	3.277946203297134e-06	157.17172096004902	1.2836012235897276e-05	0.012714732200632892	6.805647890930584e-07	0.034837239559105934	0.03483723955815508	0.504790505200799
GC-ROM	4005.498355500051	3878.0412692470563		4	180	148	0.5493402061998495	149.10230313561829	1.4770982970422005e-07	9.230030495720247e-06	119.04391486455526	5.067425091969626e-06	0.01271470308292861	3.3016661210316103e-07	0.03483722036471333	0.034837220331651916	0.45411307307891546
SR-G-ROM	8836.18868279214	963.8325585791317	7872.356124213009	4	178	172	0.6208080599198001	131.7659507612303	3.827106968882063e-08	3.5942783374112444e-06	124.31466474520204	1.2025934531728798e-05	0.012714761045526025	5.666859006211347e-07	0.034837166535123	0.03483716653417213	0.4924988023808692
DG-ROM	13815.392248372431	13702.796791126428		4	505	371	3.874816928759683	21.11063702870747	3.104838204154738e-08	4.5732545857070313e-07	22.09867423414161	2.544250985571864e-06	0.012714717454075946	2.2766409739945605e-07	0.0348371958729684	0.0348371958729661	3.366122814679402


==> data/summary.txt <==
Problem setting:
	Cookie baking problem
System dimension: 6714
Number of time steps: 50
Number of training parameters:
	Greedy: 400
	State reduction primal: 100
	State reduction adjoint: 100
Number of test parameters: 50
Tolerance: 0.0001
Inner tolerance for double greedy: 1e-05
Maximum basis size: 400
Reduction strategy: dist_hapod
Reduction strategy parameters: {'primal': {'num_slices': 50, 'eps': 1e-09, 'omega': 0.9}, 'adjoint': {'num_slices': 50, 'eps': 1e-09, 'omega': 0.9}}
Initial parameter: [1, 1]

